Milky Way Near Twins (MWNeTs). II. Applications of a Hierarchical Framework to NGC 3521, NGC 2903, UGC 11487, and CGCG 047-026

Galaxies resembling the Milky Way in present-day global properties may have followed different evolutionary histories. The Milky Way Near Twins (MWNeT) framework introduced in Paper~I addresses this through seven successive stages of present-day compatibility and evolutionary diagnostics. We apply this framework to NGC~3521, NGC~2903, UGC~11487, and CGCG~047-026, spanning different levels of observational completeness and outcomes within the hierarchy. We combine archival measurements with analyses of galaxy structure, spectral-energy-distribution similarity, atomic-gas profiles, and optical nuclear diagnostics. Stages~I--IV assess environmental, structural, nuclear, and global compatibility; Stages~V--VII examine SEDs, rotation curves, and evolutionary fingerprints. We distinguish supported compatibility, partial agreement, measured incompatibility, and unconstrained diagnostics. We jointly assess these four galaxies within the MWNeT framework for the first time and derive new structural, SED-comparison, and H\,{\sc i} profile measurements for UGC~11487. NGC~2903 is a well-constrained benchmark, whereas NGC~3521 combines extensive evolutionary information with uncertain bar identification. UGC~11487 has a securely detected bar, quantitative UV--IR SED similarity, and distinctive transient nuclear tracers, but its nominal stellar mass lies below the adopted interval and its extended rotation curve remains unconstrained. CGCG~047-026 meets the initial environmental, structural, and nuclear-state criteria but remains largely unconstrained at higher stages. The four applications demonstrate the framework's ability to organise complementary evidence and identify observational priorities without equating missing data with physical incompatibility. They establish a basis for future systematic searches and for using candidate near twins as external laboratories of Milky Way evolution.

==> LOG.txt <==
\begin{table}
      \caption[]{......}
         \label{KapSou}
     $$ 
         \begin{array}{p{0.5\linewidth}l
            \hline
            \noalign{\smallskip}
            Completely round      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}             & >0.469 \\
            \textsc{completely\_round}  & >0.469  \\
            \textsc{smooth\_count}     & >25  \\
            \textsc{completely\_round\_count}   & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Rounded in-between      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}          & >0.469  \\
            \textsc{rounded\_in\_between} & >0.5  \\
            \textsc{smooth\_count} & >25  \\
            \textsc{rounded\_in\_between\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
               $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Cigar-shaped      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{smooth}        & >0.469  \\
            \textsc{cigar\_shaped} & >0.5 \\
            \textsc{smooth\_count} & >25  \\
            \textsc{cigar\_shaped\_count} & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
                $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Edge-on      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}   & >0.43  \\
            \textsc{edgeon\_yes}         & >0.602  \\
            \textsc{features\_or\_disk\_count} & >25  \\
            \textsc{edgeon\_yes\_count}      & >25 \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$     
          $$ 
         \begin{array}{p{0.5\linewidth}l}
            \hline
            \noalign{\smallskip}
            Spiral      &  N \\
            \noalign{\smallskip}
            \hline
            \noalign{\smallskip}
            \textsc{features\_or\_disk}       & >0.43     \\
            \textsc{edgeon\_no}               & >0.715   \\
            \textsc{spiral}                    & >0.619     \\
            \textsc{features\_or\_disk\_count} & >25$ \\
            \textsc{edgeon\_no\_count}       & >25$  \\
            \textsc{spiral\_count}           & >25$ \\
            \noalign{\smallskip}
            \hline
         \end{array}
     $$ 
   \end{table}

